TuckerMPI: A Parallel C++/MPI Software Package for Large-scale Data Compression via the Tucker Tensor Decomposition

Our goal is compression of massive-scale grid-structured data, such as the multi-terabyte output of a high-fidelity computational simulation. For such data sets, we have developed a new software package called TuckerMPI, a parallel C++/MPI software package for compressing distributed data. The approach is based on treating the data as a tensor, i.e., a multidimensional array, and computing its truncated Tucker decomposition, a higher-order analogue to the truncated singular value decomposition of a matrix. The result is a low-rank approximation of the original tensor-structured data. Compression efficiency is achieved by detecting latent global structure within the data, which we contrast to most compression methods that are focused on local structure. In this work, we describe TuckerMPI, our implementation of the truncated Tucker decomposition, including details of the data distribution and in-memory layouts, the parallel and serial implementations of the key kernels, and analysis of the storage, communication, and computational costs. We test the software on 4.5 terabyte and 6.7 terabyte data sets distributed across 100s of nodes (1000s of MPI processes), achieving compression rates between 100-200,000$\times$ which equates to 99-99.999% compression (depending on the desired accuracy) in substantially less time than it would take to even read the same dataset from a parallel filesystem. Moreover, we show that our method also allows for reconstruction of partial or down-sampled data on a single node, without a parallel computer so long as the reconstructed portion is small enough to fit on a single machine, e.g., in the instance of reconstructing/visualizing a single down-sampled time step or computing summary statistics.

==> data/gram-jicf.dat <==
alg-mode-pg comp tcomm mcomm pack other total memory
old-0-35x16x1x1x10 45.0366575357 328.539110774 60.5541690265 0.0 0.117542604469 434.24747994 2.4339
old-0-1x16x35x1x10 15.6509784107 0.0 2.39399914613 0.0 0.0988053300591 18.1437828869 1.2614
old-0-10x8x7x1x10 30.7018197262 66.2891101488 34.6141259663 0.0 0.132851837243 131.737907679 2.4365
old-2-35x16x1x1x10 14.3691274583 0.0 1.7963784094 0.0 0.0476729358339 16.2131788036 1.2614
old-2-1x16x35x1x10 42.9060910357 274.242664405 73.2701981993 0.0 0.0927233840063 390.511677024 2.4339
old-2-10x8x7x1x10 26.9975438571 24.9014200357 13.2636547926 0.0 0.114473707375 65.2770923929 2.438
new-0-35x16x1x1x10 14.2217506429 10.3921149929 2.66929721202 1.50966989405 0.319193061785 29.1120258036 3.6143
new-0-1x16x35x1x10 15.599394619 0.0 2.32277746863 0.0 0.0415546742261 17.9637267619 1.2434
new-0-10x8x7x1x10 13.8676109524 9.34663726667 4.83022992658 0.994690116726 0.337445553126 29.3766138155 3.6223
new-2-35x16x1x1x10 14.1838382857 0.0 1.82048741827 0.0 0.0174928138685 16.0218185179 1.2434
new-2-1x16x35x1x10 14.3890091786 9.48474298512 2.6977403931 9.25509118929 0.408574628929 36.235158375 3.6183
new-2-10x8x7x1x10 15.0350042143 5.60951890238 2.77651187845 6.07017351173 0.463413903869 29.9546224107 3.6183


==> data/gram-sp.dat <==
alg-mode-pg comp tcomm mcomm pack other total memory
old-1-10x8x5x1x10 13.155153905 42.336002375 13.9841698084 0.0 0.0855847515553 69.56091084 2.2201
old-1-1x1x40x1x100 5.3434889565 0.0 0.97625330037 0.0 0.01155269063 6.3312949475 1.15
old-1-40x10x1x1x10 17.34506992 42.92372609 15.5753129763 0.0 0.0891901887143 75.933299175 2.2904
old-4-10x8x5x1x10 11.3783637305 11.4869752895 11.4662207539 0.0 0.0831901060651 34.41474988 2.2191
old-4-1x1x40x1x100 45.912328535 565.21594425 177.675341613 0.0 0.0788358024465 788.8824502 2.2893
old-4-40x10x1x1x10 11.2905226275 11.591196362 13.0370489092 0.0 0.123036476345 36.041804375 2.2895
new-1-10x8x5x1x10 5.465098306 6.60232842 3.89465997068 2.4888864301 0.405073613225 18.85604674 3.3176
new-1-1x1x40x1x100 5.20139222 0.0 0.79769210944 0.0 0.00879687155992 6.007881201 1.148
new-1-40x10x1x1x10 6.343428396 5.4861914085 2.90925251014 2.8641459146 0.44781844076 18.05083667 3.432
new-4-10x8x5x1x10 4.6222923045 2.752768213 1.97132972727 2.334568471 0.37250009923 12.053458815 3.3264
new-4-1x1x40x1x100 4.620712371 6.243601046 3.05602727251 1.9955425 0.36970735049 16.28559054 3.432
new-4-40x10x1x1x10 4.484433622 2.8626551085 3.95324914151 2.133622688 0.39686315999 13.83082372 3.432



==> data/sthosvd-jicf.dat <==
prep-tol-pg  gram(0)  eig(0)  ttm(0)  gram(1)  eig(1)  ttm(1)  gram(2)  eig(2)  ttm(2)  gram(3)  eig(3)  ttm(3)  gram(4)  eig(4)  ttm(4)  other total
Max-1e-2-10x8x7x1x10 106.607999461 3.32152420143 9.99588761821 4.10980616143 9.06604515464 0.453531262357 0.263791897679 2.82068809786 0.123436364043 0.00234125298818 0.000103321601321 0.0115967577879 0.000825118161536 4.19884814286e-05 0.0260283541357 0.0355746277613 136.839221639
Max-1e-2-1x16x35x1x10 27.449349725 3.32396481429 3.01436334929 5.84179625643 8.72408947464 3.36708852718 1.11070211375 2.84171851643 0.811778097943 0.00587084787057 0.00248963235043 0.100260305702 0.000715653583821 4.55116171786e-05 0.0345446307643 0.0151517860265 56.6439292429
Max-1e-2-35x16x1x1x10 126.3173637 3.19836351286 24.1295576393 8.94288422143 8.91601263643 3.26085575557 1.18311419175 2.80593507607 0.937864107193 0.00371139275186 9.43066468214e-05 0.0170811766357 0.00145307908714 4.12958128571e-05 0.134795412136 0.0123446392079 179.861472143
Max-1e-4-10x8x7x1x10 111.15750765 3.33351416643 33.5941675036 18.2988905096 8.81146772179 5.33725172321 2.23808804882 2.96000618786 0.702616085464 0.165427164179 0.000112740286286 0.0272955191857 0.0330050762393 5.783117325e-05 0.305533920857 0.0551221155789 187.020063964
Max-1e-4-1x16x35x1x10 36.8972488321 3.32270815964 8.39228638214 17.7268538079 9.13314587286 16.9104095221 5.3110942525 2.99238078179 4.36048999179 0.477416646117 0.00659792381186 0.160472261825 0.0398362106357 6.48512957143e-05 0.308810786429 0.0455293634569 106.085345646
Max-1e-4-35x16x1x1x10 93.8719696214 3.19598972321 92.9340440964 26.9684950511 8.69342243286 9.89289998857 3.51307606118 2.919722905 1.40377346929 0.145153272577 0.000107821099536 0.0330748472821 0.0381832506464 6.29069855e-05 0.27599172975 0.050965822625 243.936933


==> data/sthosvd-sp.dat <==
prep-tol-pg  gram(0)  eig(0)  ttm(0)  gram(1)  eig(1)  ttm(1)  gram(2)  eig(2)  ttm(2)  gram(3)  eig(3)  ttm(3)  gram(4)  eig(4)  ttm(4)  other total
None-1e-2-10x8x5x1x10 15.3792394179 0.0820049700714 6.02940896929 1.87012403504 0.0596181929321 0.341903554 0.148636887971 0.0593953120893 0.0337764690643 0.00475084784843 0.000107650705357 0.00666533336929 0.0144682509821 0.0337114076464 0.0150556573921 0.0133889437488 24.0922559
None-1e-2-1x1x40x1x100 4.92726535036 0.074936541 0.448567422357 0.295837365964 0.0615426060786 0.0587208207964 0.0723680691107 0.0603791028071 0.238801406893 0.00558809955125 9.37465336429e-05 0.01142589519 0.0158261168036 0.0335873783321 0.01521074895 0.00922607570372 6.32937674643
None-1e-2-40x10x1x1x10 16.2797153036 0.0853311531786 16.7529951536 3.00598848514 0.0598673714286 0.397235583925 0.287267192832 0.0575334533857 0.0222267846104 0.00624977713479 8.96980501071e-05 0.0108787839804 0.0180036154464 0.0334963161607 0.0128785403925 0.00640714790278 37.0361643607
None-1e-4-10x8x5x1x10 15.3081149857 0.0820189505714 12.8551777036 5.28319288607 0.0605530455571 2.41215906036 1.23733418814 0.0610559945429 0.432391655857 0.0987623982132 0.000115704263321 0.118481170764 0.146226771079 0.0348964026071 0.196502727582 0.0207856479627 38.3477692929
None-1e-4-1x1x40x1x100 4.94004594429 0.0750400731429 1.10502521036 0.763979290786 0.0618249915786 0.292307826143 0.733485139571 0.062447963225 3.37870607071 0.332421604881 9.10776931429e-05 0.0137193649786 0.0966740351429 0.0342618976143 0.870413925 0.0287466098861 12.789191025
None-1e-4-40x10x1x1x10 17.0240068357 0.0853883683214 48.6638116107 8.39640425929 0.0609230157464 2.89558092429 1.61006789504 0.0612411144321 0.0937238052929 0.0333975146379 0.000105957764643 0.0125106407464 0.0765472329071 0.0341010982929 0.0842639627679 0.0273776569118 79.1594518929


==> data/strong-scaling.dat <==
k numNodes numProcs runtime
0 1 16 9.24934458333
1 2 32 4.73253229167
2 4 64 2.64071125
3 8 128 1.50954518229
4 16 256 1.01152238151
5 32 512 0.903600861328
6 64 1024 0.790393168945
7 128 2048 0.893016816569



==> data/weak-scaling.dat <==
k numNodes numProcs runtime GFLOPS GFLOPS/proc
1 1 16 3.08782625 138.179104691 8.63619404319
2 16 256 5.25247027344 2599.22661578 10.1532289679
3 81 1296 8.02249113426 12922.5392793 9.97109512289
4 256 4096 12.5886875732 34703.0708106 8.47242939712
5 625 10000 17.62467699 75644.2875004 7.56442875004

